From Images to Textual Prompts: Zero-shot VQA with Frozen Large Language Models

Large language models (LLMs) have demonstrated excellent zero-shot generalization to new language tasks. However, effective utilization of LLMs for zero-shot visual question-answering (VQA) remains challenging, primarily due to the modality disconnection and task disconnection between LLM and VQA task. End-to-end training on vision and language data may bridge the disconnections, but is inflexible and computationally expensive. To address this issue, we propose \emph{Img2Prompt}, a plug-and-play module that provides the prompts that can bridge the aforementioned modality and task disconnections, so that LLMs can perform zero-shot VQA tasks without end-to-end training. In order to provide such prompts, we further employ LLM-agnostic models to provide prompts that can describe image content and self-constructed question-answer pairs, which can effectively guide LLM to perform zero-shot VQA tasks. Img2Prompt offers the following benefits: 1) It can flexibly work with various LLMs to perform VQA. 2)~Without the needing of end-to-end training, it significantly reduces the cost of deploying LLM for zero-shot VQA tasks. 3) It achieves comparable or better performance than methods relying on end-to-end training. For example, we outperform Flamingo \cite{Deepmind:Flamingo2022} by 5.6\% on VQAv2. On the challenging A-OKVQA dataset, our method even outperforms few-shot methods by as much as 20\%.

==> appendix.txt <==
\documentclass[10pt,twocolumn,letterpaper]{article}

%%%%%%%%% PAPER TYPE  - PLEASE UPDATE FOR FINAL VERSION
\usepackage[review]{cvpr}      % To produce the REVIEW version
%\usepackage{cvpr}              % To produce the CAMERA-READY version
%\usepackage[pagenumbers]{cvpr} % To force page numbers, e.g. for an arXiv version

% Include other packages here, before hyperref.
\usepackage{graphicx}
\usepackage{amsmath}
\usepackage{amssymb}
\usepackage{booktabs}

\usepackage{changes}
% It is strongly recommended to use hyperref, especially for the review version.
% hyperref with option pagebackref eases the reviewers' job.
% Please disable hyperref *only* if you encounter grave issues, e.g. with the
% file validation for the camera-ready version.
%
% If you comment hyperref and then uncomment it, you should delete
% ReviewTempalte.aux before re-running LaTeX.
% (Or just hit 'q' on the first LaTeX run, let it finish, and you
%  should be clear).
\usepackage[pagebackref,breaklinks,colorlinks]{hyperref}


% Support for easy cross-referencing
\usepackage[capitalize]{cleveref}
\crefname{section}{Sec.}{Secs.}
\Crefname{section}{Section}{Sections}
\Crefname{table}{Table}{Tables}
\crefname{table}{Tab.}{Tabs.}


%%%%%%%%% PAPER ID  - PLEASE UPDATE
\def\cvprPaperID{12114} % *** Enter the CVPR Paper ID here
\def\confName{CVPR}
\def\confYear{2023}


% Optional math commands from https://github.com/goodfeli/dlbook_notation.
\input{math_commands.tex}
\usepackage{caption}
\usepackage{xcolor}
% \usepackage{subcaption}
% \usepackage{subfig}
\usepackage{hyperref}
\usepackage{url}
\usepackage{graphicx}
\usepackage{multirow}
\usepackage{diagbox}
\usepackage{pifont}
\usepackage{wrapfig}
\usepackage{soul}
\newcommand{\cmark}{\ding{51}}%
\newcommand{\xmark}{\ding{55}}
\newcommand{\sysname}{Img2LLM}
% \title{Img2LLM: Eliciting Answers for Visual Questions from off-the-shelf Large Language Models}
% \title{Img2LLM: Unleashing the Power of Large Language Models Off-the-shelf for Zero-Shot Visual Question Answer}

% The \author macro works with any number of authors. There are two commands
% used to separate the names and addresses of multiple authors: \And and \AND.
%
% Using \And between authors leaves it to \LaTeX{} to determine where to break
% the lines. Using \AND forces a linebreak at that point. So, if \LaTeX{}
% puts 3 of 4 authors names on the first line, and the last on the second
% line, try using \AND instead of \And before the third author name.

\newcommand{\fix}{\marginpar{FIX}}
\newcommand{\new}{\marginpar{NEW}}

\definecolor{ForestGreen}{RGB}{5,166,88}
\definecolor{LavaRed}{RGB}{222,48,28}
\definecolor{LightGrey}{RGB}{180,180,180}

\def\JN#1{\textcolor{blue}{[JN: #1]}}
\def\JXG#1{\textcolor{red}{[JXG: #1]}}
\def\DX#1{\textcolor{violet}{[DX: #1]}}
\def\ABL#1{\textcolor{green}{[ABL: #1]}}
%\iclrfinalcopy % Uncomment for camera-ready version, but NOT for submission.
\begin{document}


\title{ Supplementary Material of  ``From Images to Textual Prompts: Zero-shot VQA with Frozen Large Language Models''}

% \author{First Author\\
% Institution1\\
% Institution1 address\\
% {\tt\small firstauthor@i1.org}
% % For a paper whose authors are all at the same institution,
% % omit the following lines up until the closing ``}''.
% % Additional authors and addresses can be added with ``\and'',
% % just like the second author.
% % To save space, use either the email address or home page, not both
% \and
% Second Author\\
% Institution2\\
% First line of institution2 address\\
% {\tt\small secondauthor@i2.org}
% }
\maketitle



% \bibliographystyle{iclr2023_conference}

\appendix
\section{Appendix}
\input{7-repro.tex}
\subsection{Broader Impact Statement}
We acknowledge that while the Img2LLM achieves comparable or superior performance to other zero-shot VQA methods, it has not reduced the inherent bias of these systems. Social-economic biases based on gender, age, race, and ethnicity exist in the datasets, LLMs, and VQA systems presented in this paper, including Img2LLM. Future work could assess the magnitude of this bias and mitigate its impact.  


\subsection{Details about Question-Relevant Caption Generation}\label{app:gradcam}

Concretely,  we denote features of image patches extracted by ITE as $f_v^i \in \displaystyle \R^{K\times D^i_v}$ and question features as $f_q^i \in \displaystyle \R^{L \times D_q^i}$, where $i$ is the number of the layer of ITE, $K$ is the number of images patches, $L$ is the number of token in the given question, $D^i_v$ is the dimension of patch feature in the $i$-{th} layer of ITE network and $D^i_q$ is the dimension of textual feature in the $i$-{th} layer of ITE network.  For cross-attention head in $i$-{th} layer, the cross-attention scores $W^i$ between each image patch and each token in question can be calculated directly as
% \vspace{-0.8em}
\begin{equation}
\vspace{-0.1em}
\footnotesize
    W^i = \operatorname{softmax}\left(\frac{f_q^i W_Q^i {W_K^i}^\top {f_v^i}^\top}{\sqrt{D_q^i}}\right).
    \label{eq:cross-a}
    \vspace{-0.1em}
\end{equation}

where $W_Q^i \in \displaystyle \R^{D_q^i \times D_q^i}$ is the query head and $W_K^i\in \displaystyle \R^{D_v^i \times D_q^i}$ is the key head in the $i$-{th} layer of ITE network. With Equation \ref{eq:cross-a}, we obtain a cross-attention matrix $W^i \in \displaystyle \R^{L\times K}$, where each row is the cross-attention scores of each token in the question over all image patches. Specifically, the attention matrix $W^i$ can be regarded as the patch importance for ITE to calculate the similarity of whole image and question, but it still contains redundancy that contributes only a minor performance loss \cite{bian-etal-2021-attention}, indicating that some patches are uninformative. In order to find these less relevant image patches, we follwing GradCAM and compute the derivative of the cross-attention score from ITE function $\text{ sim}(v, q)$, \emph{i.e.}, $\partial \text{ sim}(v, q) / \partial W$, and multiplying its gradient matrix with the cross-attention scores element-wisely. 
The relevance of the $k$\textsuperscript{th} image patch with the question, $r_k^i$, can be computed as the average over $H$ attention heads and the sum over $L$ textual tokens:
\begin{equation}
\vspace{-0.1em}
\footnotesize
    r_k^i = \frac{1}{H} \sum^{L}_{l=1} \sum^{H}_{h=1} \min\left(0,\frac{\partial  \text{ sim}(v, q)}{\partial W_{lk}^{ih}}\right) W_{lk}^{ih},
\vspace{-0.1em}
\end{equation}
where $h$ is the index of attention heads and $i$ is the layer index of ITE. 


\subsection{Experimental Results of Supervised Learning Methods in A-OKVQA}\label{app:aokvqa}


We show the experimental comparisons between our method and supervised model on A-OKVQA dataset \cite{schwenk2022okvqa} as Table \ref{tab:sensitive} shows. We can observe that our method outperform almost all supervised model with smaller size language model. This strongly support our method's effectiveness in leveraging reasoning power of large language models.

\begin{table*}[!htb]
\centering
\caption{The experimental comparisons with models trained in A-OKVQA training dataset.}
\begin{tabular}{ccc}
\hline
Methods & \multicolumn{2}{c}{A-OKVQA} \\
                          & Val                      & Test \\
                          \hline
                           \multicolumn{3}{c} {\emph{ Models Fine-Tuned in A-OKVQA Training Set }} \\  
Pythia \cite{jiang2018pythia}                & 25.2                     & 21.9 \\
ViLBERT \cite{lu2019vilbert}                   & 30.6                     & 25.9 \\
LXMERT \cite{tan2019lxmert}                    & 30.7                     & 25.9 \\
KRISP    \cite{marino2021krisp}                 & 33.7                     & 27.1 \\
GPV-2 \cite{kamath2022webly}& \bf48.6 & \bf40.7 \\
\hline
 \multicolumn{3}{c} {\emph{ Zero-Shot Evaluation with Plug-in Frozen Large Language Model}}  \\
  Ours\textsubscript{6.7B}                                                    & 33.3& 32.2 \\
                           Ours\textsubscript{13B}                                                    & 33.3&33.0 \\
Ours\textsubscript{30B}                                                    & 36.9 &36.0 \\
Ours\textsubscript{66B}                                                    & 38.7 &38.2\\ 

                                   Ours\textsubscript{175B}                                                     &{42.9} & \textbf{40.7}  \\
                                   \hline
\end{tabular}
\end{table*}


\subsection{Template-Based Question Design} \label{appsec:rule_question}

We design question templates for each part of speech type of answers as Table \ref{tab:template} shows. 
\begin{table*}[!htb]
\centering
\caption{The question templates for answers with different part of speech.}
\label{tab:template}
\begin{tabular}{c|c}
\hline
Part of Speech of Answer
          & Question Templates           \\
          \hline
Noun      & \begin{tabular}[c]{@{}c@{}}What item is this in this picture?\\ What item is that in this picture?\end{tabular}                                                                                                                                                            \\
 \hline
Verb      & \begin{tabular}[c]{@{}c@{}}What action is being done in this picture?\\ Why is this item doing in this picture?\\ Which action is being taken in this picture?\\ What action is item doing in this picture?\\ What action is item performing in this picture?\end{tabular} \\
 \hline
Adjective & \begin{tabular}[c]{@{}c@{}}How to describe one item in this picture?\\ What is item's ADJ TYPE in this picture?\\ What is the ADJ TYPE in this picture?\end{tabular}                                                                                                       \\
 \hline
Num       & How many things in this picture?   \\
 \hline
\end{tabular}
\end{table*}



\begin{table*}[!htb]
\centering
\caption{The experimental results of using different number of captions and QA pairs as prompts. The experiments are run on OK-VQA with OPT 30B. }
\label{tab:sensitive}
\begin{tabular}{cccccccc}
\hline 
                                                                            \diagbox{QA Pairs}{Caption}&       0 & 10 & 20 &30 & 40 & 50\\
                                  \hline
 0  & 3.3 & 19.6&22.7&23.4&24.0 &24.8\\
 10 &40.9 &41.6 &42.1 &42.1&41.9&42.2\\
 20&41.2 & 41.3& 41.3&41.7 &42.2 &42.0\\
 30 & 41.0 &41.0 &41.7 &41.8&41.6&41.5\\
 40 &40.3 &40.7 &40.6 &40.3 & 40.3 &41.1\\
 50 & 40.6&40.6 & 40.7&40.9&40.6 &41.1\\
 
                                  \hline
\end{tabular}
\end{table*}

% \subsection{Perspective from the Large Language Models}

% In this section, we present the framework xx, which can leverage existing large language models' knowledge and reasoning power to solve zero-shot VQA task without the need for further visual-language alignment. This means that we can solve VQA tasks via just composing the existing pre-trained models but without the access to any annotated visual question answer data.  The core idea of our framework is that the large language models (LLM), \emph{e.g.}, OPT \cite{zhang2022opt} and GPT3 \cite{brown2020language}, can be regarded as world models which contain world knowledge \cite{wang2020language} and can quickly specify various downstream tasks. To make use of the strong problem-solving ability of LLM fo VQA tasks, our framework is splited into two stages: (1) Problem Conversion: we formulate and decompose the VQA tasks into several sub-tasks so that we can solve each sub-task with existing pre-trained models and LLM. (2) Problem Alignment: In this stage, 
% Next, we will present the details about our framework.
% first present the Under this framework, we consider the large language models, \emph{e.g.}, OPT \cite{zhang2022opt} and GPT3 \cite{brown2020language} as world models that contain world knowledge \cite{wang2020language} and can perform reasoning in various tasks in response to given prompts.
% To apply it into VQA task, we further design  

% \subsection{Problem Conversion}
% % In a visual question answer task, we are given a image $v_i \in V$ and a question $q_i \in Q$  
% % Given a image $v_i \in V$ and a question $q_i \in Q$, the goal of visual question answer is to learn a model $f$ that can output 
% In a visual question-answer task, we are given a triple set \{$v_i, q_i ,a_i$\}, where $v_i \in V$ is an image, $q_i \in Q$ and $a_i \in A$ is the question answer pair based on the image. The goal is to have a function $f$ that provides an approximation of the conditional distribution  $p(a_i|q_i,v_i)$ so that it can predict $a_i$ given $v_i$ and $q_i$. 

% % However, for knowledge-based VQA tasks \cite{marino2019ok,schwenk2022okvqa}, the 
% Recently Large Language Models \emph{e.g.}, OPT \cite{zhang2022opt} and GPT3 \cite{brown2020language}, have shown powerful in-context
% few-shot learning abilities. 


% $p(output|prompt)$

% $p(y_0,y_1,...,y_n)$ = $\prod_{i=1}^{n} \displaystyle \int p(y_i|y_{i-1},z)p(y_0)p(z) d\vz $ 

% $p(y_0,y_1,...,y_n)$ = $\prod_{i=1}^{n} \displaystyle \int p(y_i|y_{i-1},z)p(y_0)p(z) d\vz $ 

% \begin{align}
%     & p_z(y_0,y_1,...,y_n)    \\
% =& \ p(y_0,y_1,...,y_n|Y_{task})   \\
% =&\ \prod_{i=1}^{n} \displaystyle \int  p(y_i|y_{i-1},z)p(y_0)p_{task}(z|y_{task})d\vy_{task}
% \end{align}


% $p_z(y_0,y_1,...,y_n|y_{task})$ \\
% = $p_z(y_0,y_1,...,y_n)$ \\
% = $ \displaystyle \int  p(y|y,z)p_{task}(z|y_{task})d\vy_{task}$ 

% $p_z(y_0,y_1,...,y_n|Y_{task})$ = $   p(y_i|y_{i-1},z)p(y_0)p_{task}(z|Y_{task})$ 


% $p_z(y_0,y_1,...,y_n|Y_{task})$ = $p_z(y_0,y_1,...,y_n|C,Q)$ = $   p(y_i|y_{i-1},z)p(y_0)p_{prompt}(z|Y_{prompt})$ 

% \begin{align}
%     & p(y_0,y_1,...,y_n|y_{task},c,q) \\
% =& \ p_z(y_0,y_1,...,y_n)   \\
% =&\ \displaystyle \int  p(y_i|y_{i-1},z)p(y_0)p_{task}(z|y_{task})d\vy_{task}
% \end{align}



% \begin{align}
%     & p_{z,d}(y_0,y_1,...,y_n)    \\
% =& \ p(y_0,y_1,...,y_n|Y_{task},C,Q)   \\
% =&\ \prod_{i=1}^{n} \displaystyle \int_c \displaystyle \int_x \displaystyle \int_{y_{task}}  p(y_i|y_{i-1},z,c,q)p(y_0)p(c)p(x)p_{task}(z|y_{task})
% \end{align}

% $KL(z||z*)$

% \begin{align}
%     & p_{d}(y_0,y_1,...,y_n)    \\
% =& \ p_{vqa}(y_0,y_1,...,y_n|V,X)   \\
% =&\ \prod_{i=1}^{n} \displaystyle \int_{v,q} \displaystyle   p(y_i|y_{i-1},v,q)p(y_0)p(v,x)
% \end{align}




\subsection{Sensitive Analysis} \label{sec:sensitivity}

We evaluate the sensitive analysis about the QA pairs and number of captions in prompt for LLM as Table \ref{tab:sensitive} shows. We can observe that the differences in QA scores on OK-VQA dataset are not higher than 1 as long as QA pairs in prompts. The results demonstrate the performance of  our method is robust with different numbers of QA pairs and captions. 


% We evaluate the sensitive analysis about the QA pairs and number of captions in prompt for LLM as Table \ref{tab:sensitive} shows. We can observe that the differences in QA scores on OK-VQA dataset are not higher than 1 as long as QA pairs in prompts. The results shows the robustness of our exemplar prompts with QA pairs. 

\begin{table}[!htb]
\centering
\caption{The experimental results of using different number of patches to generate question-relevant captions. The experiments are run on OK-VQA with OPT 30B. }
\begin{tabular}{ccccc}
\hline 
                                                                            Patch\_num&        10 & 20  & 40 & Full\\
                                  \hline
   & 41.2&41.8 & 41.6 & 39.8\\

 
                                  \hline
\end{tabular}
\end{table}


% 1,0 19.7

\begin{table}[!htb]
\centering
\caption{The experimental results of generating different number of question-relevant captions. The experiments are run on OK-VQA with OPT 30B. }
\begin{tabular}{cccccc}
\hline 
                                                                            Caption\_num&   PICa    & 10 & 30  & 50 & 100\\
                                  \hline
 & 17.7 & 38.3 & 40.9 & 41.4&41.8\\

 
                                  \hline
\end{tabular}
\end{table}




% \newpage
\subsection{Examples} \label{appsec:example}
\input{example_appendix.tex}

{\small
\bibliographystyle{ieee_fullname}
\bibliography{iclr2023_conference}
}
\end{document}


==> file_iclr.txt <==

\documentclass{article} % For LaTeX2e
\usepackage{iclr2023_conference,times}

% Optional math commands from https://github.com/goodfeli/dlbook_notation.
\input{math_commands.tex}
\usepackage{caption}
\usepackage{xcolor}
% \usepackage{subcaption}
\usepackage{subfig}
\usepackage{hyperref}
\usepackage{url}
\usepackage{graphicx}
\usepackage{multirow}
\usepackage{diagbox}
\usepackage{pifont}
\usepackage{wrapfig}
\usepackage{soul}
\newcommand{\cmark}{\ding{51}}%
\newcommand{\xmark}{\ding{55}}
\newcommand{\sysname}{Img2Prompt}
% \title{Img2Prompt: Eliciting Answers for Visual Questions from off-the-shelf Large Language Models}
% \title{Img2Prompt: Unleashing the Power of Large Language Models Off-the-shelf for Zero-Shot Visual Question Answer}
\title{From Images to Textual Prompts: Zero-shot VQA with Frozen Large Language Models}

% Authors must not appear in the submitted version. They should be hidden
% as long as the \iclrfinalcopy macro remains commented out below.
% Non-anonymous submissions will be rejected without review.

\author{Antiquus S.~Hippocampus, Natalia Cerebro \& Amelie P. Amygdale \thanks{ Use footnote for providing further information
about author (webpage, alternative address)---\emph{not} for acknowledging
funding agencies.  Funding acknowledgements go at the end of the paper.} \\
Department of Computer Science\\
Cranberry-Lemon University\\
Pittsburgh, PA 15213, USA \\
\texttt{\{hippo,brain,jen\}@cs.cranberry-lemon.edu} \\
\And
Ji Q. Ren \& Yevgeny LeNet \\
Department of Computational Neuroscience \\
University of the Witwatersrand \\
Joburg, South Africa \\
\texttt{\{robot,net\}@wits.ac.za} \\
\AND
Coauthor \\
Affiliation \\
Address \\
\texttt{email}
}

% The \author macro works with any number of authors. There are two commands
% used to separate the names and addresses of multiple authors: \And and \AND.
%
% Using \And between authors leaves it to \LaTeX{} to determine where to break
% the lines. Using \AND forces a linebreak at that point. So, if \LaTeX{}
% puts 3 of 4 authors names on the first line, and the last on the second
% line, try using \AND instead of \And before the third author name.

\newcommand{\fix}{\marginpar{FIX}}
\newcommand{\new}{\marginpar{NEW}}

\definecolor{ForestGreen}{RGB}{5,166,88}
\definecolor{LavaRed}{RGB}{222,48,28}
\definecolor{LightGrey}{RGB}{180,180,180}

\def\JN#1{\textcolor{blue}{[JN: #1]}}
\def\JXG#1{\textcolor{red}{[JXG: #1]}}
\def\DX#1{\textcolor{violet}{[DX: #1]}}
\def\ABL#1{\textcolor{green}{[ABL: #1]}}
%\iclrfinalcopy % Uncomment for camera-ready version, but NOT for submission.
\begin{document}


\maketitle

\begin{abstract}
\input{0-abstract.tex}
\end{abstract}

\section{Introduction}

\input{1-intro.tex}

% \section{Related Work}

% \input{related.tex}

\vspace{-0.2em}
\section{Related Work} \label{sec:related}
\vspace{-0.2em}
\input{2-preliminaries.tex}
\vspace{-0.2em}
% \section{LLMs for VQA Task}

% \input{llm.tex}
\vspace{-0.2em}
\section{Method}
\vspace{-0.2em}
\input{3-method.tex}


\vspace{-0.2em}
\section{Experiment}
\vspace{-0.2em}
\input{4-exp.tex}
\vspace{-0.2em}
\section{Limitation}
\vspace{-0.2em}
\input{5-limitation.tex}
\vspace{-0.2em}
\section{Conclusion}
\vspace{-0.2em}
\input{6-conc.tex}

\section{Reproducibility Statement }
\input{7-repro.tex}


\bibliography{iclr2023_conference}
\bibliographystyle{iclr2023_conference}

\appendix
\section{Appendix}

\section{Broader Impact Statement}
We acknowledge that while the Img2Prompt achieves comparable or superior performance to other zero-shot VQA methods, it has not reduced the inherent bias of these systems. Social-economic biases based on gender, age, race, and ethnicity exist in the datasets, LLMs, and VQA systems presented in this paper, including Img2Prompt. Future work could assess the magnitude of this bias and mitigate its impact.  


\subsection{Details about Question-Relevant Caption Generation}\label{app:gradcam}

Concretely,  we denote features of image patches extracted by ITE as $f_v^i \in \displaystyle \R^{K\times D^i_v}$ and question features as $f_q^i \in \displaystyle \R^{L \times D_q^i}$, where $i$ is the number of the layer of ITE, $K$ is the number of images patches, $L$ is the number of token in the given question, $D^i_v$ is the dimension of patch feature in the $i$-{th} layer of ITE network and $D^i_q$ is the dimension of textual feature in the $i$-{th} layer of ITE network.  For cross-attention head in $i$-{th} layer, the cross-attention scores $W^i$ between each image patch and each token in question can be calculated directly as
% \vspace{-0.8em}
\begin{equation}
\vspace{-0.1em}
\footnotesize
    W^i = \operatorname{softmax}\left(\frac{f_q^i W_Q^i {W_K^i}^\top {f_v^i}^\top}{\sqrt{D_q^i}}\right).
    \label{eq:cross-a}
    \vspace{-0.1em}
\end{equation}

where $W_Q^i \in \displaystyle \R^{D_q^i \times D_q^i}$ is the query head and $W_K^i\in \displaystyle \R^{D_v^i \times D_q^i}$ is the key head in the $i$-{th} layer of ITE network. With Equation \ref{eq:cross-a}, we obtain a cross-attention matrix $W^i \in \displaystyle \R^{L\times K}$, where each row is the cross-attention scores of each token in the question over all image patches. Specifically, the attention matrix $W^i$ can be regarded as the patch importance for ITE to calculate the similarity of whole image and question, but it still contains redundancy that contributes only a minor performance loss \citep{bian-etal-2021-attention}, indicating that some patches are uninformative. In order to find these less relevant image patches, we follwing GradCAM and compute the derivative of the cross-attention score from ITE function $\text{ sim}(v, q)$, \emph{i.e.}, $\partial \text{ sim}(v, q) / \partial W$, and multiplying its gradient matrix with the cross-attention scores element-wisely. 
The relevance of the $k$\textsuperscript{th} image patch with the question, $r_k^i$, can be computed as the average over $H$ attention heads and the sum over $L$ textual tokens:
\begin{equation}
\vspace{-0.1em}
\footnotesize
    r_k^i = \frac{1}{H} \sum^{L}_{l=1} \sum^{H}_{h=1} \min\left(0,\frac{\partial  \text{ sim}(v, q)}{\partial W_{lk}^{ih}}\right) W_{lk}^{ih},
\vspace{-0.1em}
\end{equation}
where $h$ is the index of attention heads and $i$ is the layer index of ITE. 


\subsection{Experimental Results of Supervised Learning Methods in A-OKVQA}\label{app:aokvqa}


We show the experimental comparisons between our method and supervised model on A-OKVQA dataset \citep{schwenk2022okvqa} as Table \ref{tab:sensitive} shows. We can observe that our method outperform almost all supervised model with smaller size language model. This strongly support our method's effectiveness in leveraging reasoning power of large language models.

\begin{table}[!htb]
\centering
\caption{The experimental comparisons with models trained in A-OKVQA training dataset.}
\begin{tabular}{ccc}
\hline
Methods & \multicolumn{2}{c}{A-OKVQA} \\
                          & Val                      & Test \\
                          \hline
                           \multicolumn{3}{c} {\emph{ Models Fine-Tuned in A-OKVQA Training Set }} \\  
Pythia \citep{jiang2018pythia}                & 25.2                     & 21.9 \\
ViLBERT \citep{lu2019vilbert}                   & 30.6                     & 25.9 \\
LXMERT \citep{tan2019lxmert}                    & 30.7                     & 25.9 \\
KRISP    \citep{marino2021krisp}                 & 33.7                     & 27.1 \\
GPV-2 \citep{kamath2022webly}& \bf48.6 & \bf40.7 \\
\hline
 \multicolumn{3}{c} {\emph{ Zero-Shot Evaluation with Plug-in Frozen Large Language Model}}  \\
  Ours\textsubscript{6.7B}                                                    & 33.3& 32.2 \\
                           Ours\textsubscript{13B}                                                    & 33.3&33.0 \\
Ours\textsubscript{30B}                                                    & 36.9 &36.0 \\
Ours\textsubscript{66B}                                                    & 38.7 &38.2\\ 

                                   Ours\textsubscript{175B}                                                     &{42.9} & \textbf{40.7}  \\
                                   \hline
\end{tabular}
\end{table}


\subsection{Template-Based Question Design} \label{appsec:rule_question}

We design question templates for each part of speech type of answers as Table \ref{tab:template} shows. 
\begin{table}[!htb]
\centering
\caption{The question templates for answers with different part of speech.}
\label{tab:template}
\begin{tabular}{c|c}
\hline
Part of Speech of Answer
          & Question Templates           \\
          \hline
Noun      & \begin{tabular}[c]{@{}c@{}}What item is this in this picture?\\ What item is that in this picture?\end{tabular}                                                                                                                                                            \\
 \hline
Verb      & \begin{tabular}[c]{@{}c@{}}What action is being done in this picture?\\ Why is this item doing in this picture?\\ Which action is being taken in this picture?\\ What action is item doing in this picture?\\ What action is item performing in this picture?\end{tabular} \\
 \hline
Adjective & \begin{tabular}[c]{@{}c@{}}How to describe one item in this picture?\\ What is item's ADJ TYPE in this picture?\\ What is the ADJ TYPE in this picture?\end{tabular}                                                                                                       \\
 \hline
Num       & How many things in this picture?   \\
 \hline
\end{tabular}
\end{table}


% \subsection{Perspective from the Large Language Models}

% In this section, we present the framework xx, which can leverage existing large language models' knowledge and reasoning power to solve zero-shot VQA task without the need for further visual-language alignment. This means that we can solve VQA tasks via just composing the existing pre-trained models but without the access to any annotated visual question answer data.  The core idea of our framework is that the large language models (LLM), \emph{e.g.}, OPT \citep{zhang2022opt} and GPT3 \citep{brown2020language}, can be regarded as world models which contain world knowledge \citep{wang2020language} and can quickly specify various downstream tasks. To make use of the strong problem-solving ability of LLM fo VQA tasks, our framework is splited into two stages: (1) Problem Conversion: we formulate and decompose the VQA tasks into several sub-tasks so that we can solve each sub-task with existing pre-trained models and LLM. (2) Problem Alignment: In this stage, 
% Next, we will present the details about our framework.
% first present the Under this framework, we consider the large language models, \emph{e.g.}, OPT \citep{zhang2022opt} and GPT3 \citep{brown2020language} as world models that contain world knowledge \citep{wang2020language} and can perform reasoning in various tasks in response to given prompts.
% To apply it into VQA task, we further design  

% \subsection{Problem Conversion}
% % In a visual question answer task, we are given a image $v_i \in V$ and a question $q_i \in Q$  
% % Given a image $v_i \in V$ and a question $q_i \in Q$, the goal of visual question answer is to learn a model $f$ that can output 
% In a visual question-answer task, we are given a triple set \{$v_i, q_i ,a_i$\}, where $v_i \in V$ is an image, $q_i \in Q$ and $a_i \in A$ is the question answer pair based on the image. The goal is to have a function $f$ that provides an approximation of the conditional distribution  $p(a_i|q_i,v_i)$ so that it can predict $a_i$ given $v_i$ and $q_i$. 

% % However, for knowledge-based VQA tasks \citep{marino2019ok,schwenk2022okvqa}, the 
% Recently Large Language Models \emph{e.g.}, OPT \citep{zhang2022opt} and GPT3 \citep{brown2020language}, have shown powerful in-context
% few-shot learning abilities. 


% $p(output|prompt)$

% $p(y_0,y_1,...,y_n)$ = $\prod_{i=1}^{n} \displaystyle \int p(y_i|y_{i-1},z)p(y_0)p(z) d\vz $ 

% $p(y_0,y_1,...,y_n)$ = $\prod_{i=1}^{n} \displaystyle \int p(y_i|y_{i-1},z)p(y_0)p(z) d\vz $ 

% \begin{align}
%     & p_z(y_0,y_1,...,y_n)    \\
% =& \ p(y_0,y_1,...,y_n|Y_{task})   \\
% =&\ \prod_{i=1}^{n} \displaystyle \int  p(y_i|y_{i-1},z)p(y_0)p_{task}(z|y_{task})d\vy_{task}
% \end{align}


% $p_z(y_0,y_1,...,y_n|y_{task})$ \\
% = $p_z(y_0,y_1,...,y_n)$ \\
% = $ \displaystyle \int  p(y|y,z)p_{task}(z|y_{task})d\vy_{task}$ 

% $p_z(y_0,y_1,...,y_n|Y_{task})$ = $   p(y_i|y_{i-1},z)p(y_0)p_{task}(z|Y_{task})$ 


% $p_z(y_0,y_1,...,y_n|Y_{task})$ = $p_z(y_0,y_1,...,y_n|C,Q)$ = $   p(y_i|y_{i-1},z)p(y_0)p_{prompt}(z|Y_{prompt})$ 

% \begin{align}
%     & p(y_0,y_1,...,y_n|y_{task},c,q) \\
% =& \ p_z(y_0,y_1,...,y_n)   \\
% =&\ \displaystyle \int  p(y_i|y_{i-1},z)p(y_0)p_{task}(z|y_{task})d\vy_{task}
% \end{align}



% \begin{align}
%     & p_{z,d}(y_0,y_1,...,y_n)    \\
% =& \ p(y_0,y_1,...,y_n|Y_{task},C,Q)   \\
% =&\ \prod_{i=1}^{n} \displaystyle \int_c \displaystyle \int_x \displaystyle \int_{y_{task}}  p(y_i|y_{i-1},z,c,q)p(y_0)p(c)p(x)p_{task}(z|y_{task})
% \end{align}

% $KL(z||z*)$

% \begin{align}
%     & p_{d}(y_0,y_1,...,y_n)    \\
% =& \ p_{vqa}(y_0,y_1,...,y_n|V,X)   \\
% =&\ \prod_{i=1}^{n} \displaystyle \int_{v,q} \displaystyle   p(y_i|y_{i-1},v,q)p(y_0)p(v,x)
% \end{align}




\subsection{Sensitive Analysis} \label{sec:sensitivity}

We evaluate the sensitive analysis about the QA pairs and number of captions in prompt for LLM as Table \ref{tab:sensitive} shows. We can observe that the differences in QA scores on OK-VQA dataset are not higher than 1 as long as QA pairs in prompts. The results demonstrate the performance of  our method is robust with different numbers of QA pairs and captions. 

\begin{table}[!htb]
\centering
\caption{The experimental results of using different number of captions and QA pairs as prompts. The experiments are run on OK-VQA with OPT 30B. }
\label{tab:sensitive}
\begin{tabular}{cccccccc}
\hline 
                                                                            \diagbox{QA Pairs}{Caption}&       0 & 10 & 20 &30 & 40 & 50\\
                                  \hline
 0  & 3.3 & 19.6&22.7&23.4&24.0 &24.8\\
 10 &40.9 &41.6 &42.1 &42.1&41.9&42.2\\
 20&41.2 & 41.3& 41.3&41.7 &42.2 &42.0\\
 30 & 41.0 &41.0 &41.7 &41.8&41.6&41.5\\
 40 &40.3 &40.7 &40.6 &40.3 & 40.3 &41.1\\
 50 & 40.6&40.6 & 40.7&40.9&40.6 &41.1\\
 
                                  \hline
\end{tabular}
\end{table}

% We evaluate the sensitive analysis about the QA pairs and number of captions in prompt for LLM as Table \ref{tab:sensitive} shows. We can observe that the differences in QA scores on OK-VQA dataset are not higher than 1 as long as QA pairs in prompts. The results shows the robustness of our exemplar prompts with QA pairs. 

\begin{table}[!htb]
\centering
\caption{The experimental results of using different number of patches to generate question-relevant captions. The experiments are run on OK-VQA with OPT 30B. }
\begin{tabular}{ccccc}
\hline 
                                                                            Patch\_num&        10 & 20  & 40 & Full\\
                                  \hline
   & 41.2&41.8 & 41.6 & 39.8\\

 
                                  \hline
\end{tabular}
\end{table}


% 1,0 19.7

\begin{table}[!htb]
\centering
\caption{The experimental results of generating different number of question-relevant captions. The experiments are run on OK-VQA with OPT 30B. }
\begin{tabular}{cccccc}
\hline 
                                                                            Caption\_num&   PICa    & 10 & 30  & 50 & 100\\
                                  \hline
 & 17.7 & 38.3 & 40.9 & 41.4&41.8\\

 
                                  \hline
\end{tabular}
\end{table}





\subsection{Examples} \label{appsec:example}
\input{example_appendix.tex}
\end{document}

